Links Between Optical and X-ray Light in Scorpius X-1

We observed the low-mass X-ray binary Sco X-1 for 12 nights simultaneously using the Rossi X-Ray Timing Explorer and the Otto Struve Telescope at McDonald Observatory at 1 second time resolution. This is among the most comprehensive simultaneous X-Ray/optical data sets of Sco X-1. Evidence of reprocessing was observed in the form of nine positive, near-zero lag peaks in the cross correlation function, eight of which were relatively small and took the shape of piecewise exponential functions. These peaks were initially identified by eye, after which a computational identification scheme was developed to confirm their significance. Based on their short lags (less than 4 seconds), as well as their occurrence on the flaring branch and soft apex, the small cross correlation features are likely to be caused by reprocessing off the outer disc, although the companion could still make a contribution to their tails. The Z track was parameterized using a rank number scheme so that the system's location on the track could be numerically defined. Plotting the results against the optical reveals an increasing step function when moving from the horizontal to the normal to the flaring branch, with differential optical levels at ~0.47, ~0.57, and ~1.1 respectively. An additional correlation between Z track location and the optical was found on the upper flaring branch. An optical intensity histogram reveals a transition region between the normal and flaring branches with only intermediate fluxes.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)

biblio.bib          Bibliography file

mnras_template.tex  The paper

Figures/Full/may19a_full.pdf    May 19 lightcurves and CCF
Figures/Full/may19b_full.pdf    May 19 lightcurves and CCF
Figures/Full/may19c_full.pdf    May 19 lightcurves and CCF
Figures/Full/may20a_full.pdf    May 20 lightcurves and CCF
Figures/Full/may20b_full.pdf    May 20 lightcurves and CCF
Figures/Full/may21_full.pdf     May 21 lightcurves and CCF
Figures/Full/may24a_full.pdf    May 24 lightcurves and CCF
Figures/Full/may24b_full.pdf    May 24 lightcurves and CCF
Figures/Full/may24c_full.pdf    May 24 lightcurves and CCF
Figures/Full/may24d_full.pdf    May 24 lightcurves and CCF
Figures/Full/may25a_full.pdf    May 25 lightcurves and CCF
Figures/Full/may25b_full.pdf    May 25 lightcurves and CCF
Figures/Full/may27a_full.pdf    May 27 lightcurves and CCF
Figures/Full/may27b_full.pdf    May 27 lightcurves and CCF
Figures/Full/may28a_full.pdf    May 28 lightcurves and CCF
Figures/Full/may28b_full.pdf    May 28 lightcurves and CCF
Figures/Full/may29a_full.pdf    May 29 lightcurves and CCF
Figures/Full/may29b_full.pdf    May 29 lightcurves and CCF
Figures/Full/may30a_full.pdf    May 30 lightcurves and CCF
Figures/Full/may30b_full.pdf    May 30 lightcurves and CCF
Figures/blip_id_demo.pdf        Demo of blip identification
Figures/blip_rise_fall.pdf      Rise times v. fall times
Figures/britt_peak.pdf          Clear CCF peak example
Figures/ccd_blips.pdf           CCD w/minor peaks marked
Figures/ccd.pdf                 CCD
Figures/hid.pdf                 HID
Figures/lag_hist.pdf            Histogram of lags
Figures/lag_phase.pdf           Minor peak lags v. binary phase
Figures/may19a.pdf              Minor peak on May 19
Figures/may19b.pdf              Minor peak on May 19
Figures/may20a.pdf              Minor peak on May 20
Figures/may20b.pdf              Minor peak on May 20
Figures/may24a.pdf              Minor peak on May 24
Figures/may24b.pdf              Minor peak on May 24
Figures/may24c.pdf              Minor peak on May 24
Figures/may27.pdf               Minor peak on May 27
Figures/optical_hist.pdf        Optical histogram
Figures/ranks.pdf               Labeled ranks on CCD
Figures/scox1_st_optical.pdf    Optical v. ST parameters
Figures/scox1_st.pdf            ST v. measured X-ray parameters
Figures/scox1_uz.pdf            u_z v. parameters
Figures/z_track_parameterization_v1.png     (Deprecated)
Figures/z_track_parameterization_v2.png     (Deprecated)
Figures/z_track_parameterization.png        Zoomed view of parameterization process

% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
